A Refined Sample of Lyman Excess H II Regions

A large number (67) of the compact/ultra-compact H II regions identified in the Coordinated Radio and Infrared Survey for High-Mass Star Formation catalogue were determined to be powered by a Lyman continuum flux in excess of what was expected given their corresponding luminosity. In this study we attempt to reasonably explain the Lyman excess phenomenon in as many of the 67 H II regions as possible through a variety of observational and astrophysical means including new luminosity estimates, new Herschel photometry, new distance determinations, the use of different models for dust and ionized gas covering factors, and the use of different stellar calibrations. This phenomenon has been observed before; however, the objects shown to exhibit this behaviour in the literature have decidedly different physical properties than the regions in our sample, and thus the origin of the excess is not the same. We find that the excess can be reproduced using OB stellar atmosphere models that have been slightly modified in the extreme ultraviolet. Though the exact mechanism producing the excess is still uncertain, we do find that a scaled up magnetospheric accretion model, often used to explain similar emission from T Tauri stars, is unable to match our observations. Our results suggest that the Lyman excess may be associated with younger H II regions, and that it is more commonly found in early B-type stars. Our refined sample of 24 Lyman excess H II regions provides an ideal sample for comparative studies with regular H II regions, and can act as the basis for the further detailed study of individual regions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
